Embedding Domain-Specific Knowledge from LLMs into the Feature Engineering Pipeline

Feature engineering is mandatory in the machine learning pipeline to obtain robust models. While evolutionary computation is well-known for its great results both in feature selection and feature construction, its methods are computationally expensive due to the large number of evaluations required to induce the final model. Part of the reason why these algorithms require a large number of evaluations is their lack of domain-specific knowledge, resulting in a lot of random guessing during evolution. In this work, we propose using Large Language Models (LLMs) as an initial feature construction step to add knowledge to the dataset. By doing so, our results show that the evolution can converge faster, saving us computational resources. The proposed approach only provides the names of the features in the dataset and the target objective to the LLM, making it usable even when working with datasets containing private data. While consistent improvements to test performance were only observed for one-third of the datasets (CSS, PM, and IM10), possibly due to problems being easily explored by LLMs, this approach only decreased the model performance in 1/77 test cases. Additionally, this work introduces the M6GP feature engineering algorithm to symbolic regression, showing it can improve the results of the random forest regressor and produce competitive results with its predecessor, M3GP.

==> reviews_evostar.txt <==

----------------------- REVIEW 1 ---------------------

When I peruse the main results table -- Table 3 -- it seems that the number of significant improvements (green) is fairly small. Thus, results are sporadic at best. It would seem that the main objective --improvement through LLM use -- has not quite been obtained, at least not yet. (GPT is worse in many cases, though no statisticlly significant)

Table 1 -- maybe add dataset properties (samples, features, feature types)




----------------------- REVIEW 2 ---------------------

- statements such as “While evolutionary computation is well-known for its great results both in feature selection and feature construction” come across as unscientific and decrease the readers’ trust in your claims. More broadly, the paper is written in an overly informal style.

- It is overly simplistic to suggest that providing only the names of features and target variables makes the use of an external LLM acceptable when dealing with private data. For example, even knowing that a company was utilising certain features to try a predict a given outcome could be commercially sensitive.

- It would have been nice to see the use of a local LLM (e.g. llama-3), since that would actually have a privacy argument and doesn’t require depending on an external service that may change prices or stop working.

- Using a multi-objective GP for this manuscript is an odd choice. If you want to understand the impact of LLM-based FS on GP, wouldn’t you start with a simple/canonical form and not some M6GP thing?

- It is also hard to believe that the approach can be used in real applications if it is limited to only 20 (!) features.

- I would expect to see a fairer comparison with a baseline FS/FC method. For example, polynomial feature construction based on a greedy search or similar.

- I don’t understand the statement that the LLM approach “can still improve the test performance of the models in half the datasets. Based on table 3, it only improves two out of four of the GP methods on *one* dataset (CSS) and actually makes M3GP-RF perform *worse* on PT. So I think you are making a very disingenuous statement as it seems to me there is no evidence that the LLM helps GP at all.



----------------------- REVIEW 3 ---------------------

The authors used LLMs as a feature processing pipeline's initial feature construction step to add knowledge to the dataset. Only the names of the features in the dataset and the target objective are provided to the LLM, i.e., no data values are shared with LLMs. This can be useful when working with datasets containing private data. The results obtained from 8 relatively simple regression tasks show that the evolution can converge faster when the proposed method is applied.



My main concern is that the evaluation and convergence analyses are based on the number of generations, ignoring the wall-clock time (i.e., execution time). Let us overlook the time needed to train LLM. However, the authors should report the time required to create the prompts and get answers from LLM. The standard approaches (not utilizing LLMs) could run some additional generations and get the same result faster, thus avoiding using LLMs. This analysis is missing in the paper.

Second, the type of problems addressed by the authors is relatively simple and can be solved using existing methods.



Minor issues:

The abstract should contain more technical content regarding the experiments and results, e.g., the number and complexity of data sets, methods used for comparison, etc.

The second paragraph of Section 2, devoted to the state-of-the-art survey, describes the proposed methods. It should be moved to Section 3 (e.g., before Section 3.1), where a general introduction to the proposed method is missing.



----------------------- REVIEW 4 ---------------------

The article explores the potential of large language models (LLMs), particularly OpenAI's ChatGPT, to generate new combinations of features for regression problems. The authors present a straightforward process where an LLM is prompted to synthesize new features, which are then added to the dataset before applying regression algorithms. This approach is tested on six known cases spanning four datasets, with the results evaluated using six different regression algorithms. While the topic is timely and intriguing, the findings are mixed, as improvements are observed in only about half of the cases, and most results lack statistical significance.

Although the article introduces an interesting idea, its contribution to the field is somewhat limited, especially to the evolutionary computation one. The methodology is primarily exploratory, and no new techniques or frameworks are proposed. Moreover, the scope of the study is constrained by the exclusive use of a single LLM (ChatGPT) and a small number of datasets, which are subsets of well-known benchmarks. This narrow focus reduces the generalizability of the conclusions. Additionally, there is no discussion of computational costs, such as the time required to generate the new features or how this process affects the overall efficiency of regression tasks. Such insights would have been valuable for assessing the practical implications of the approach.

The results presented in the article are not definitive. While some improvements are observed, they are not consistent across all cases, and the majority of the results do not show statistically significant enhancements. Furthermore, the presentation of the results could be improved. For example, Table 4 repeats the information already provided in Table 2, making it redundant and taking up space that could have been used for additional analyses or comparisons.

The quality of writing in the article is adequate but could be improved to meet the standards of a scientific publication. Several colloquial expressions, such as "So, we start this work with the hypothesis" and "Take Table 4 into consideration," are out of place in this context. Moreover, there is an inconsistency in the description of the datasets; at one point, the article mentions eight datasets, but the experiments are conducted on six. These issues detract from the clarity and professionalism of the article.

To strengthen the study, the authors could expand the experimental setup by including a broader range of LLMs, testing additional datasets, and experimenting with different prompts to better understand their impact on feature synthesis and regression performance. Furthermore, analyzing the computational costs and trade-offs of using LLMs for feature engineering would add a valuable dimension to the research. Removing redundant tables, such as Table 4, and replacing them with more detailed comparisons or additional experimental results would also improve the overall presentation of the findings.

In conclusion, while the article explores an intriguing application of LLMs in feature engineering, its contribution remains exploratory and limited. With more comprehensive experimentation, a deeper analysis of computational trade-offs, and improvements in the clarity and rigor of the writing, this study could provide a stronger foundation for further research in this area.








-------------------------  NOTES  -------------------------

Testar em problems de classificacao (eg, o posted da JPNSEC)

Testar em datasets com mais de 20 features. Sera que o GTP aguenta?


